Constraints First: A New MDD-based Model to Generate Sentences Under Constraints

This paper introduces a new approach to generating strongly constrained texts. We consider standardized sentence generation for the typical application of vision screening. To solve this problem, we formalize it as a discrete combinatorial optimization problem and utilize multivalued decision diagrams (MDD), a well-known data structure to deal with constraints. In our context, one key strength of MDD is to compute an exhaustive set of solutions without performing any search. Once the sentences are obtained, we apply a language model (GPT-2) to keep the best ones. We detail this for English and also for French where the agreement and conjugation rules are known to be more complex. Finally, with the help of GPT-2, we get hundreds of bona-fide candidate sentences. When compared with the few dozen sentences usually available in the well-known vision screening test (MNREAD), this brings a major breakthrough in the field of standardized sentence generation. Also, as it can be easily adapted for other languages, it has the potential to make the MNREAD test even more valuable and usable. More generally, this paper highlights MDD as a convincing alternative for constrained text generation, especially when the constraints are hard to satisfy, but also for many other prospects.

==> svg-inkscape/MDDtrie_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MDDtrie_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{282.99521407bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93702625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MDDtrie_svg-tex.pdf}}%
    \put(0.45875574,0.83057729){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MDDtrie_svg-tex.pdf}}%
    \put(0.26170214,0.68742784){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cat\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MDDtrie_svg-tex.pdf}}%
    \put(0.39012306,0.68742784){\color[rgb]{0,0,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}white\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{MDDtrie_svg-tex.pdf}}%
    \put(0.4875536,0.68742784){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}He\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{MDDtrie_svg-tex.pdf}}%
    \put(0.61714506,0.68742784){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}The\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{MDDtrie_svg-tex.pdf}}%
    \put(0.78713063,0.68742784){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{MDDtrie_svg-tex.pdf}}%
    \put(0.13595014,0.4375824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}loves\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{MDDtrie_svg-tex.pdf}}%
    \put(0.3031666,0.4375824){\color[rgb]{0,0,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cat\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{MDDtrie_svg-tex.pdf}}%
    \put(0.50030808,0.4375824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}loves\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{MDDtrie_svg-tex.pdf}}%
    \put(0.68654982,0.4375824){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}white\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{MDDtrie_svg-tex.pdf}}%
    \put(0.81132681,0.4375824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}black\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{MDDtrie_svg-tex.pdf}}%
    \put(0.94816904,0.4375824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}red\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{MDDtrie_svg-tex.pdf}}%
    \put(0.53639133,0.06493158){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tt\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{MDDtrie_svg-tex.pdf}}%
    \put(0.24291434,0.18773697){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}milk\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{MDDtrie_svg-tex.pdf}}%
    \put(0.38738359,0.18773697){\color[rgb]{0,0.39215686,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}loves\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{MDDtrie_svg-tex.pdf}}%
    \put(0.49933798,0.18773697){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}you\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{MDDtrie_svg-tex.pdf}}%
    \put(0.63223563,0.18773697){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cat\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{MDDtrie_svg-tex.pdf}}%
    \put(0.78533657,0.18773697){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{MDDtrie_svg-tex.pdf}}%
    \put(0.91101796,0.18773697){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}apple\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/MDDunfolding_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MDDunfolding_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{358.64775667bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93685237)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MDDunfolding_svg-tex.pdf}}%
    \put(0.4735376,0.85282732){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MDDunfolding_svg-tex.pdf}}%
    \put(0.41797576,0.73983289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MDDunfolding_svg-tex.pdf}}%
    \put(0.4735376,0.64289694){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{MDDunfolding_svg-tex.pdf}}%
    \put(0.52335266,0.73983289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}The, 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{MDDunfolding_svg-tex.pdf}}%
    \put(0.66618551,0.73983289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}He\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{MDDunfolding_svg-tex.pdf}}%
    \put(0.26375376,0.54261839){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}red\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{MDDunfolding_svg-tex.pdf}}%
    \put(0.36211699,0.44568245){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{MDDunfolding_svg-tex.pdf}}%
    \put(0.43150389,0.54261839){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}black, 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{MDDunfolding_svg-tex.pdf}}%
    \put(0.55153203,0.44568245){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{MDDunfolding_svg-tex.pdf}}%
    \put(0.58858271,0.54261839){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}white, 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{MDDunfolding_svg-tex.pdf}}%
    \put(0.78697744,0.54261839){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}loves\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{MDDunfolding_svg-tex.pdf}}%
    \put(0.78133705,0.3454039){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}you\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{MDDunfolding_svg-tex.pdf}}%
    \put(0.40434512,0.3454039){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cat, 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{MDDunfolding_svg-tex.pdf}}%
    \put(0.55153203,0.24846796){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}11\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{MDDunfolding_svg-tex.pdf}}%
    \put(0.59376016,0.3454039){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cat, 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{MDDunfolding_svg-tex.pdf}}%
    \put(0.15921978,0.3454039){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}apple\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{MDDunfolding_svg-tex.pdf}}%
    \put(0.23550111,0.3454039){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{MDDunfolding_svg-tex.pdf}}%
    \put(0.55153203,0.05125348){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{MDDunfolding_svg-tex.pdf}}%
    \put(0.61218636,0.14818942){\color[rgb]{0,0.39215686,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}loves, 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{MDDunfolding_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

